Nonparametric Sparse Tensor Factorization with Hierarchical Gamma Processes

We propose a nonparametric factorization approach for sparsely observed tensors. The sparsity does not mean zero-valued entries are massive or dominated. Rather, it implies the observed entries are very few, and even fewer with the growth of the tensor; this is ubiquitous in practice. Compared with the existent works, our model not only leverages the structural information underlying the observed entry indices, but also provides extra interpretability and flexibility -- it can simultaneously estimate a set of location factors about the intrinsic properties of the tensor nodes, and another set of sociability factors reflecting their extrovert activity in interacting with others; users are free to choose a trade-off between the two types of factors. Specifically, we use hierarchical Gamma processes and Poisson random measures to construct a tensor-valued process, which can freely sample the two types of factors to generate tensors and always guarantees an asymptotic sparsity. We then normalize the tensor process to obtain hierarchical Dirichlet processes to sample each observed entry index, and use a Gaussian process to sample the entry value as a nonlinear function of the factors, so as to capture both the sparse structure properties and complex node relationships. For efficient inference, we use Dirichlet process properties over finite sample partitions, density transformations, and random features to develop a stochastic variational estimation algorithm. We demonstrate the advantage of our method in several benchmark datasets.

==> figures/GPspec10.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 7.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 8.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 9.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 4.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 7.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000000e+00
0.000000000000000000e+00 1.000000000000000000e+00 9.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 5.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 7.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 8.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 9.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00 5.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00 7.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00 8.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00 9.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+00 5.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+00 7.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00 4.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00 5.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00 7.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00 8.000000000000000000e+00
0.000000000000000000e+00 5.000000000000000000e+00 9.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+00 5.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+00 7.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+00 8.000000000000000000e+00
0.000000000000000000e+00 6.000000000000000000e+00 9.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00 4.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00 5.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00 8.000000000000000000e+00
0.000000000000000000e+00 7.000000000000000000e+00 9.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00 4.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00 5.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00 8.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00 9.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+00 7.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+00 8.000000000000000000e+00
0.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 7.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00 3.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00 4.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00 6.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00 7.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00 9.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000000e+00 6.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000000e+00 7.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000000e+00 9.000000000000000000e+00
1.000000000000000000e+00 3.000000000000000000e+00 4.000000000000000000e+00
1.000000000000000000e+00 3.000000000000000000e+00 7.000000000000000000e+00
1.000000000000000000e+00 3.000000000000000000e+00 8.000000000000000000e+00
1.000000000000000000e+00 3.000000000000000000e+00 9.000000000000000000e+00
1.000000000000000000e+00 4.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 4.000000000000000000e+00 3.000000000000000000e+00
1.000000000000000000e+00 4.000000000000000000e+00 7.000000000000000000e+00
1.000000000000000000e+00 4.000000000000000000e+00 8.000000000000000000e+00
1.000000000000000000e+00 4.000000000000000000e+00 9.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e+00 2.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e+00 3.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e+00 6.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e+00 7.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e+00 9.000000000000000000e+00
1.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 6.000000000000000000e+00 3.000000000000000000e+00
1.000000000000000000e+00 6.000000000000000000e+00 4.000000000000000000e+00
1.000000000000000000e+00 6.000000000000000000e+00 6.000000000000000000e+00
1.000000000000000000e+00 6.000000000000000000e+00 7.000000000000000000e+00
1.000000000000000000e+00 6.000000000000000000e+00 9.000000000000000000e+00
1.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 7.000000000000000000e+00 3.000000000000000000e+00
1.000000000000000000e+00 7.000000000000000000e+00 4.000000000000000000e+00
1.000000000000000000e+00 7.000000000000000000e+00 6.000000000000000000e+00
1.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00
1.000000000000000000e+00 7.000000000000000000e+00 8.000000000000000000e+00
1.000000000000000000e+00 7.000000000000000000e+00 9.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000000e+00 2.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000000e+00 3.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000000e+00 4.000000000000000000e+00
1.000000000000000000e+00 8.000000000000000000e+00 6.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000000e+00 2.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000000e+00 3.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000000e+00 6.000000000000000000e+00
1.000000000000000000e+00 9.000000000000000000e+00 7.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 8.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 9.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+00 6.000000000000000000e+00
2.000000000000000000e+00 1.000000000000000000e+00 7.000000000000000000e+00
2.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00
2.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00
2.000000000000000000e+00 2.000000000000000000e+00 5.000000000000000000e+00
2.000000000000000000e+00 2.000000000000000000e+00 6.000000000000000000e+00
2.000000000000000000e+00 2.000000000000000000e+00 7.000000000000000000e+00
2.000000000000000000e+00 2.000000000000000000e+00 8.000000000000000000e+00
2.000000000000000000e+00 2.000000000000000000e+00 9.000000000000000000e+00
2.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 3.000000000000000000e+00 8.000000000000000000e+00
2.000000000000000000e+00 5.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 5.000000000000000000e+00 2.000000000000000000e+00
2.000000000000000000e+00 5.000000000000000000e+00 3.000000000000000000e+00
2.000000000000000000e+00 5.000000000000000000e+00 5.000000000000000000e+00
2.000000000000000000e+00 5.000000000000000000e+00 6.000000000000000000e+00
2.000000000000000000e+00 5.000000000000000000e+00 7.000000000000000000e+00
2.000000000000000000e+00 5.000000000000000000e+00 8.000000000000000000e+00
2.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 6.000000000000000000e+00 5.000000000000000000e+00
2.000000000000000000e+00 6.000000000000000000e+00 8.000000000000000000e+00
2.000000000000000000e+00 6.000000000000000000e+00 9.000000000000000000e+00
2.000000000000000000e+00 7.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 7.000000000000000000e+00 2.000000000000000000e+00
2.000000000000000000e+00 7.000000000000000000e+00 5.000000000000000000e+00
2.000000000000000000e+00 7.000000000000000000e+00 6.000000000000000000e+00
2.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00
2.000000000000000000e+00 7.000000000000000000e+00 8.000000000000000000e+00
2.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 8.000000000000000000e+00 5.000000000000000000e+00
2.000000000000000000e+00 8.000000000000000000e+00 6.000000000000000000e+00
2.000000000000000000e+00 8.000000000000000000e+00 7.000000000000000000e+00
2.000000000000000000e+00 8.000000000000000000e+00 9.000000000000000000e+00
2.000000000000000000e+00 9.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 9.000000000000000000e+00 3.000000000000000000e+00
2.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00
2.000000000000000000e+00 9.000000000000000000e+00 5.000000000000000000e+00
2.000000000000000000e+00 9.000000000000000000e+00 8.000000000000000000e+00
2.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 7.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 8.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 9.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 3.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 6.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 7.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000000e+00
3.000000000000000000e+00 1.000000000000000000e+00 9.000000000000000000e+00
3.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00
3.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00
3.000000000000000000e+00 2.000000000000000000e+00 5.000000000000000000e+00
3.000000000000000000e+00 2.000000000000000000e+00 6.000000000000000000e+00
3.000000000000000000e+00 2.000000000000000000e+00 7.000000000000000000e+00
3.000000000000000000e+00 2.000000000000000000e+00 8.000000000000000000e+00
3.000000000000000000e+00 2.000000000000000000e+00 9.000000000000000000e+00
3.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00
3.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00
3.000000000000000000e+00 3.000000000000000000e+00 5.000000000000000000e+00
3.000000000000000000e+00 3.000000000000000000e+00 6.000000000000000000e+00
3.000000000000000000e+00 3.000000000000000000e+00 7.000000000000000000e+00
3.000000000000000000e+00 3.000000000000000000e+00 8.000000000000000000e+00
3.000000000000000000e+00 3.000000000000000000e+00 9.000000000000000000e+00
3.000000000000000000e+00 4.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00
3.000000000000000000e+00 4.000000000000000000e+00 5.000000000000000000e+00
3.000000000000000000e+00 4.000000000000000000e+00 6.000000000000000000e+00
3.000000000000000000e+00 4.000000000000000000e+00 7.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e+00 2.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e+00 3.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e+00 4.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e+00 5.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e+00 6.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e+00 7.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e+00 8.000000000000000000e+00
3.000000000000000000e+00 5.000000000000000000e+00 9.000000000000000000e+00
3.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 6.000000000000000000e+00 2.000000000000000000e+00
3.000000000000000000e+00 6.000000000000000000e+00 3.000000000000000000e+00
3.000000000000000000e+00 6.000000000000000000e+00 4.000000000000000000e+00
3.000000000000000000e+00 6.000000000000000000e+00 5.000000000000000000e+00
3.000000000000000000e+00 6.000000000000000000e+00 6.000000000000000000e+00
3.000000000000000000e+00 6.000000000000000000e+00 7.000000000000000000e+00
3.000000000000000000e+00 6.000000000000000000e+00 8.000000000000000000e+00
3.000000000000000000e+00 6.000000000000000000e+00 9.000000000000000000e+00
3.000000000000000000e+00 7.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 7.000000000000000000e+00 2.000000000000000000e+00
3.000000000000000000e+00 7.000000000000000000e+00 3.000000000000000000e+00
3.000000000000000000e+00 7.000000000000000000e+00 5.000000000000000000e+00
3.000000000000000000e+00 7.000000000000000000e+00 6.000000000000000000e+00
3.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00
3.000000000000000000e+00 7.000000000000000000e+00 8.000000000000000000e+00
3.000000000000000000e+00 7.000000000000000000e+00 9.000000000000000000e+00
3.000000000000000000e+00 8.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 8.000000000000000000e+00 3.000000000000000000e+00
3.000000000000000000e+00 8.000000000000000000e+00 4.000000000000000000e+00
3.000000000000000000e+00 8.000000000000000000e+00 5.000000000000000000e+00
3.000000000000000000e+00 8.000000000000000000e+00 8.000000000000000000e+00
3.000000000000000000e+00 8.000000000000000000e+00 9.000000000000000000e+00
3.000000000000000000e+00 9.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00
3.000000000000000000e+00 9.000000000000000000e+00 2.000000000000000000e+00
3.000000000000000000e+00 9.000000000000000000e+00 3.000000000000000000e+00
3.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00
3.000000000000000000e+00 9.000000000000000000e+00 5.000000000000000000e+00
3.000000000000000000e+00 9.000000000000000000e+00 6.000000000000000000e+00
3.000000000000000000e+00 9.000000000000000000e+00 7.000000000000000000e+00
3.000000000000000000e+00 9.000000000000000000e+00 8.000000000000000000e+00
3.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 7.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 8.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 9.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+00 3.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+00 4.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+00 6.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+00 7.000000000000000000e+00
4.000000000000000000e+00 1.000000000000000000e+00 9.000000000000000000e+00
4.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00
4.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00
4.000000000000000000e+00 2.000000000000000000e+00 5.000000000000000000e+00
4.000000000000000000e+00 2.000000000000000000e+00 6.000000000000000000e+00
4.000000000000000000e+00 2.000000000000000000e+00 7.000000000000000000e+00
4.000000000000000000e+00 2.000000000000000000e+00 8.000000000000000000e+00
4.000000000000000000e+00 2.000000000000000000e+00 9.000000000000000000e+00
4.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00
4.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00
4.000000000000000000e+00 3.000000000000000000e+00 4.000000000000000000e+00
4.000000000000000000e+00 3.000000000000000000e+00 5.000000000000000000e+00
4.000000000000000000e+00 3.000000000000000000e+00 6.000000000000000000e+00
4.000000000000000000e+00 3.000000000000000000e+00 7.000000000000000000e+00
4.000000000000000000e+00 4.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00
4.000000000000000000e+00 4.000000000000000000e+00 3.000000000000000000e+00
4.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00
4.000000000000000000e+00 4.000000000000000000e+00 5.000000000000000000e+00
4.000000000000000000e+00 4.000000000000000000e+00 6.000000000000000000e+00
4.000000000000000000e+00 5.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 5.000000000000000000e+00 2.000000000000000000e+00
4.000000000000000000e+00 5.000000000000000000e+00 3.000000000000000000e+00
4.000000000000000000e+00 5.000000000000000000e+00 4.000000000000000000e+00
4.000000000000000000e+00 5.000000000000000000e+00 5.000000000000000000e+00
4.000000000000000000e+00 5.000000000000000000e+00 6.000000000000000000e+00
4.000000000000000000e+00 5.000000000000000000e+00 7.000000000000000000e+00
4.000000000000000000e+00 5.000000000000000000e+00 9.000000000000000000e+00
4.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 6.000000000000000000e+00 2.000000000000000000e+00
4.000000000000000000e+00 6.000000000000000000e+00 3.000000000000000000e+00
4.000000000000000000e+00 6.000000000000000000e+00 4.000000000000000000e+00
4.000000000000000000e+00 6.000000000000000000e+00 5.000000000000000000e+00
4.000000000000000000e+00 6.000000000000000000e+00 6.000000000000000000e+00
4.000000000000000000e+00 6.000000000000000000e+00 7.000000000000000000e+00
4.000000000000000000e+00 6.000000000000000000e+00 9.000000000000000000e+00
4.000000000000000000e+00 7.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 7.000000000000000000e+00 2.000000000000000000e+00
4.000000000000000000e+00 7.000000000000000000e+00 3.000000000000000000e+00
4.000000000000000000e+00 7.000000000000000000e+00 4.000000000000000000e+00
4.000000000000000000e+00 7.000000000000000000e+00 5.000000000000000000e+00
4.000000000000000000e+00 7.000000000000000000e+00 6.000000000000000000e+00
4.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00
4.000000000000000000e+00 7.000000000000000000e+00 9.000000000000000000e+00
4.000000000000000000e+00 8.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 8.000000000000000000e+00 2.000000000000000000e+00
4.000000000000000000e+00 8.000000000000000000e+00 3.000000000000000000e+00
4.000000000000000000e+00 8.000000000000000000e+00 4.000000000000000000e+00
4.000000000000000000e+00 8.000000000000000000e+00 5.000000000000000000e+00
4.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 9.000000000000000000e+00 2.000000000000000000e+00
4.000000000000000000e+00 9.000000000000000000e+00 3.000000000000000000e+00
4.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00
4.000000000000000000e+00 9.000000000000000000e+00 5.000000000000000000e+00
4.000000000000000000e+00 9.000000000000000000e+00 6.000000000000000000e+00
4.000000000000000000e+00 9.000000000000000000e+00 7.000000000000000000e+00
4.000000000000000000e+00 9.000000000000000000e+00 8.000000000000000000e+00
4.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00 7.000000000000000000e+00
5.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000000e+00
5.000000000000000000e+00 2.000000000000000000e+00 6.000000000000000000e+00
5.000000000000000000e+00 2.000000000000000000e+00 8.000000000000000000e+00
5.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00
5.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00
5.000000000000000000e+00 3.000000000000000000e+00 5.000000000000000000e+00
5.000000000000000000e+00 3.000000000000000000e+00 6.000000000000000000e+00
5.000000000000000000e+00 3.000000000000000000e+00 7.000000000000000000e+00
5.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00
5.000000000000000000e+00 4.000000000000000000e+00 3.000000000000000000e+00
5.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00
5.000000000000000000e+00 4.000000000000000000e+00 5.000000000000000000e+00
5.000000000000000000e+00 4.000000000000000000e+00 6.000000000000000000e+00
5.000000000000000000e+00 4.000000000000000000e+00 8.000000000000000000e+00
5.000000000000000000e+00 4.000000000000000000e+00 9.000000000000000000e+00
5.000000000000000000e+00 5.000000000000000000e+00 6.000000000000000000e+00
5.000000000000000000e+00 5.000000000000000000e+00 8.000000000000000000e+00
5.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e+00 6.000000000000000000e+00 2.000000000000000000e+00
5.000000000000000000e+00 6.000000000000000000e+00 6.000000000000000000e+00
5.000000000000000000e+00 6.000000000000000000e+00 7.000000000000000000e+00
5.000000000000000000e+00 7.000000000000000000e+00 6.000000000000000000e+00
5.000000000000000000e+00 7.000000000000000000e+00 8.000000000000000000e+00
5.000000000000000000e+00 8.000000000000000000e+00 3.000000000000000000e+00
5.000000000000000000e+00 8.000000000000000000e+00 5.000000000000000000e+00
5.000000000000000000e+00 8.000000000000000000e+00 8.000000000000000000e+00
5.000000000000000000e+00 9.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e+00 9.000000000000000000e+00 2.000000000000000000e+00
5.000000000000000000e+00 9.000000000000000000e+00 5.000000000000000000e+00
5.000000000000000000e+00 9.000000000000000000e+00 6.000000000000000000e+00
5.000000000000000000e+00 9.000000000000000000e+00 7.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 7.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
6.000000000000000000e+00 1.000000000000000000e+00 9.000000000000000000e+00
6.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
6.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00
6.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00
6.000000000000000000e+00 3.000000000000000000e+00 9.000000000000000000e+00
6.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00
6.000000000000000000e+00 4.000000000000000000e+00 7.000000000000000000e+00
6.000000000000000000e+00 4.000000000000000000e+00 9.000000000000000000e+00
6.000000000000000000e+00 5.000000000000000000e+00 9.000000000000000000e+00
6.000000000000000000e+00 6.000000000000000000e+00 2.000000000000000000e+00
6.000000000000000000e+00 7.000000000000000000e+00 9.000000000000000000e+00
6.000000000000000000e+00 8.000000000000000000e+00 3.000000000000000000e+00
6.000000000000000000e+00 8.000000000000000000e+00 4.000000000000000000e+00
6.000000000000000000e+00 9.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00
6.000000000000000000e+00 9.000000000000000000e+00 2.000000000000000000e+00
6.000000000000000000e+00 9.000000000000000000e+00 3.000000000000000000e+00
6.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00
6.000000000000000000e+00 9.000000000000000000e+00 5.000000000000000000e+00
6.000000000000000000e+00 9.000000000000000000e+00 6.000000000000000000e+00
6.000000000000000000e+00 9.000000000000000000e+00 7.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+00 2.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+00 3.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+00 4.000000000000000000e+00
7.000000000000000000e+00 1.000000000000000000e+00 9.000000000000000000e+00
7.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
7.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00
7.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00
7.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00
7.000000000000000000e+00 3.000000000000000000e+00 4.000000000000000000e+00
7.000000000000000000e+00 3.000000000000000000e+00 5.000000000000000000e+00
7.000000000000000000e+00 3.000000000000000000e+00 8.000000000000000000e+00
7.000000000000000000e+00 3.000000000000000000e+00 9.000000000000000000e+00
7.000000000000000000e+00 4.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 4.000000000000000000e+00 2.000000000000000000e+00
7.000000000000000000e+00 4.000000000000000000e+00 3.000000000000000000e+00
7.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00
7.000000000000000000e+00 4.000000000000000000e+00 8.000000000000000000e+00
7.000000000000000000e+00 4.000000000000000000e+00 9.000000000000000000e+00
7.000000000000000000e+00 5.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00
7.000000000000000000e+00 5.000000000000000000e+00 2.000000000000000000e+00
7.000000000000000000e+00 5.000000000000000000e+00 3.000000000000000000e+00
7.000000000000000000e+00 5.000000000000000000e+00 4.000000000000000000e+00
7.000000000000000000e+00 5.000000000000000000e+00 6.000000000000000000e+00
7.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00
7.000000000000000000e+00 6.000000000000000000e+00 3.000000000000000000e+00
7.000000000000000000e+00 6.000000000000000000e+00 4.000000000000000000e+00
7.000000000000000000e+00 6.000000000000000000e+00 6.000000000000000000e+00
7.000000000000000000e+00 7.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00
7.000000000000000000e+00 7.000000000000000000e+00 2.000000000000000000e+00
7.000000000000000000e+00 7.000000000000000000e+00 3.000000000000000000e+00
7.000000000000000000e+00 7.000000000000000000e+00 4.000000000000000000e+00
7.000000000000000000e+00 7.000000000000000000e+00 6.000000000000000000e+00
7.000000000000000000e+00 8.000000000000000000e+00 1.000000000000000000e+00
7.000000000000000000e+00 8.000000000000000000e+00 3.000000000000000000e+00
7.000000000000000000e+00 8.000000000000000000e+00 4.000000000000000000e+00
7.000000000000000000e+00 8.000000000000000000e+00 5.000000000000000000e+00
7.000000000000000000e+00 8.000000000000000000e+00 6.000000000000000000e+00
7.000000000000000000e+00 8.000000000000000000e+00 7.000000000000000000e+00
7.000000000000000000e+00 8.000000000000000000e+00 8.000000000000000000e+00
7.000000000000000000e+00 8.000000000000000000e+00 9.000000000000000000e+00
7.000000000000000000e+00 9.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 9.000000000000000000e+00 1.000000000000000000e+00
7.000000000000000000e+00 9.000000000000000000e+00 2.000000000000000000e+00
7.000000000000000000e+00 9.000000000000000000e+00 3.000000000000000000e+00
7.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 7.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 8.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 9.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.000000000000000000e+00 8.000000000000000000e+00
8.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
8.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00
8.000000000000000000e+00 2.000000000000000000e+00 5.000000000000000000e+00
8.000000000000000000e+00 2.000000000000000000e+00 6.000000000000000000e+00
8.000000000000000000e+00 2.000000000000000000e+00 7.000000000000000000e+00
8.000000000000000000e+00 2.000000000000000000e+00 8.000000000000000000e+00
8.000000000000000000e+00 3.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 3.000000000000000000e+00 8.000000000000000000e+00
8.000000000000000000e+00 4.000000000000000000e+00 8.000000000000000000e+00
8.000000000000000000e+00 5.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00
8.000000000000000000e+00 5.000000000000000000e+00 3.000000000000000000e+00
8.000000000000000000e+00 5.000000000000000000e+00 4.000000000000000000e+00
8.000000000000000000e+00 5.000000000000000000e+00 5.000000000000000000e+00
8.000000000000000000e+00 5.000000000000000000e+00 6.000000000000000000e+00
8.000000000000000000e+00 5.000000000000000000e+00 7.000000000000000000e+00
8.000000000000000000e+00 5.000000000000000000e+00 8.000000000000000000e+00
8.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 6.000000000000000000e+00 4.000000000000000000e+00
8.000000000000000000e+00 6.000000000000000000e+00 5.000000000000000000e+00
8.000000000000000000e+00 6.000000000000000000e+00 8.000000000000000000e+00
8.000000000000000000e+00 6.000000000000000000e+00 9.000000000000000000e+00
8.000000000000000000e+00 7.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 7.000000000000000000e+00 1.000000000000000000e+00
8.000000000000000000e+00 7.000000000000000000e+00 5.000000000000000000e+00
8.000000000000000000e+00 7.000000000000000000e+00 8.000000000000000000e+00
8.000000000000000000e+00 8.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 8.000000000000000000e+00 4.000000000000000000e+00
8.000000000000000000e+00 8.000000000000000000e+00 5.000000000000000000e+00
8.000000000000000000e+00 8.000000000000000000e+00 8.000000000000000000e+00
8.000000000000000000e+00 8.000000000000000000e+00 9.000000000000000000e+00
8.000000000000000000e+00 9.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00
8.000000000000000000e+00 9.000000000000000000e+00 5.000000000000000000e+00
8.000000000000000000e+00 9.000000000000000000e+00 7.000000000000000000e+00
8.000000000000000000e+00 9.000000000000000000e+00 8.000000000000000000e+00
8.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 3.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 4.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 8.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 9.000000000000000000e+00
9.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00
9.000000000000000000e+00 4.000000000000000000e+00 8.000000000000000000e+00
9.000000000000000000e+00 5.000000000000000000e+00 3.000000000000000000e+00
9.000000000000000000e+00 5.000000000000000000e+00 4.000000000000000000e+00
9.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 6.000000000000000000e+00 1.000000000000000000e+00
9.000000000000000000e+00 6.000000000000000000e+00 5.000000000000000000e+00
9.000000000000000000e+00 6.000000000000000000e+00 6.000000000000000000e+00
9.000000000000000000e+00 8.000000000000000000e+00 5.000000000000000000e+00
9.000000000000000000e+00 8.000000000000000000e+00 7.000000000000000000e+00
9.000000000000000000e+00 8.000000000000000000e+00 8.000000000000000000e+00
9.000000000000000000e+00 8.000000000000000000e+00 9.000000000000000000e+00
9.000000000000000000e+00 9.000000000000000000e+00 2.000000000000000000e+00
9.000000000000000000e+00 9.000000000000000000e+00 3.000000000000000000e+00
9.000000000000000000e+00 9.000000000000000000e+00 4.000000000000000000e+00
9.000000000000000000e+00 9.000000000000000000e+00 5.000000000000000000e+00
9.000000000000000000e+00 9.000000000000000000e+00 8.000000000000000000e+00
9.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00


==> figures/hdp_3.txt <==
0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 6.000000000000000000e+00
0.000000000000000000e+00 2.000000000000000000e+00 9.000000000000000000e+00
0.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 4.000000000000000000e+00 9.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00 2.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00 3.000000000000000000e+00
0.000000000000000000e+00 8.000000000000000000e+00 9.000000000000000000e+00
1.000000000000000000e+00 2.000000000000000000e+00 7.000000000000000000e+00
1.000000000000000000e+00 5.000000000000000000e+00 4.000000000000000000e+00
1.000000000000000000e+00 6.000000000000000000e+00 4.000000000000000000e+00
4.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
4.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
4.000000000000000000e+00 2.000000000000000000e+00 8.000000000000000000e+00
4.000000000000000000e+00 2.000000000000000000e+00 9.000000000000000000e+00
5.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00
5.000000000000000000e+00 2.000000000000000000e+00 8.000000000000000000e+00
5.000000000000000000e+00 3.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e+00 4.000000000000000000e+00 1.000000000000000000e+00
5.000000000000000000e+00 4.000000000000000000e+00 4.000000000000000000e+00
5.000000000000000000e+00 4.000000000000000000e+00 8.000000000000000000e+00
6.000000000000000000e+00 2.000000000000000000e+00 1.000000000000000000e+00
6.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
6.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00
6.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00
6.000000000000000000e+00 2.000000000000000000e+00 7.000000000000000000e+00
6.000000000000000000e+00 2.000000000000000000e+00 8.000000000000000000e+00
6.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00
6.000000000000000000e+00 5.000000000000000000e+00 2.000000000000000000e+00
6.000000000000000000e+00 5.000000000000000000e+00 3.000000000000000000e+00
6.000000000000000000e+00 5.000000000000000000e+00 7.000000000000000000e+00
6.000000000000000000e+00 5.000000000000000000e+00 8.000000000000000000e+00
9.000000000000000000e+00 2.000000000000000000e+00 3.000000000000000000e+00
9.000000000000000000e+00 2.000000000000000000e+00 4.000000000000000000e+00
9.000000000000000000e+00 2.000000000000000000e+00 7.000000000000000000e+00
9.000000000000000000e+00 2.000000000000000000e+00 8.000000000000000000e+00
9.000000000000000000e+00 5.000000000000000000e+00 4.000000000000000000e+00

